Cosmic rays across the star-forming galaxy sequence. II: Stability limits and the onset of cosmic ray-driven outflows

Cosmic rays (CRs) are a plausible mechanism for launching winds of cool material from the discs of star-forming galaxies. However, there is no consensus on what types of galaxies likely host CR-driven winds, or what role these winds might play in regulating galaxies' star formation rates. Using a detailed treatment of the transport and losses of hadronic CRs developed in the previous paper in this series, here we develop a semi-analytic model that allows us to assess the viability of using CRs to launch cool winds from galactic discs. In particular, we determine the critical CR fluxes -- and corresponding star formation rate surface densities -- above which hydrostatic equilibrium within a given galaxy is precluded because CRs drive the gas off in a wind or otherwise render it unstable. We show that, for star-forming galaxies with lower gas surface densities typical of the Galaxy and local dwarfs, the locus of this CR stability curve patrols the high side of the observed distribution of galaxies in the Kennicutt-Schmidt parameter space of star formation rate versus gas surface density. However, hadronic losses render CRs unable to drive winds in galaxies with higher surface densities. Our results show that quiescent, low surface density galaxies like the Milky Way are poised on the cusp of instability, such that small changes to ISM parameters can lead to the launching of CR-driven outflows, and we suggest that, as a result, CR feedback sets an ultimate limit to the star formation efficiency of most modern galaxies.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
